Truthful Reporting of Competence with Minimal Verification

Suppose you run a home exam, where students should report their own scores but can cheat freely. You can, if needed, call a limited number of students to class and verify their actual performance against their reported score. We consider the class of mechanisms where truthful reporting is a dominant strategy, and truthful agents are never penalized -- even off-equilibrium. How many students do we need to verify, in expectation, if we want to minimize the bias, i.e., the difference between agents' competence and their expected grade? When perfect verification is available, we characterize the best possible tradeoff between these requirements and provide a simple parametrized mechanism that is optimal in the class for any distribution of agents' types. When verification is noisy, the task becomes much more challenging. We show how proper scoring rules can be leveraged in different ways to construct truthful mechanisms with a good (though not necessarily optimal) tradeoff.

==> figures/csv/MCV_xi0_B10_10.csv <==
e,mu
0.000,1.000
0.000,0.979
0.000,0.957
0.000,0.936
0.000,0.915
0.000,0.893
0.000,0.872
0.000,0.851
0.000,0.829
0.000,0.808
0.000,0.786
0.000,0.765
0.000,0.744
0.000,0.722
0.000,0.701
0.000,0.680
0.000,0.658
0.000,0.637
0.000,0.616
0.000,0.594
0.000,0.573
0.000,0.552
0.000,0.531
0.000,0.510
0.000,0.489
0.000,0.468
0.000,0.447
0.001,0.426
0.001,0.406
0.001,0.385
0.001,0.365
0.002,0.346
0.002,0.326
0.003,0.307
0.004,0.288
0.004,0.270
0.006,0.252
0.007,0.234
0.008,0.218
0.010,0.201
0.012,0.186
0.014,0.170
0.016,0.156
0.019,0.142
0.022,0.129
0.025,0.117
0.029,0.105
0.033,0.095
0.037,0.084
0.042,0.075
0.047,0.066
0.052,0.058
0.058,0.051
0.064,0.045
0.070,0.039
0.077,0.033
0.084,0.028
0.091,0.024
0.099,0.020
0.107,0.017
0.115,0.014
0.123,0.012
0.132,0.010
0.141,0.008
0.149,0.006
0.159,0.005
0.168,0.004
0.177,0.003
0.187,0.002
0.196,0.002
0.206,0.001
0.216,0.001
0.226,0.001
0.235,0.001
0.245,0.000
0.255,0.000
0.265,0.000
0.275,0.000
0.285,0.000
0.295,0.000
0.305,0.000
0.315,0.000
0.325,0.000
0.335,0.000
0.345,0.000
0.355,0.000
0.365,0.000
0.375,0.000
0.385,0.000
0.395,0.000
0.405,0.000
0.415,0.000
0.425,0.000
0.435,0.000
0.445,0.000
0.455,0.000
0.465,0.000
0.475,0.000
0.485,0.000
0.495,0.000
0.505,0.000


==> figures/csv/MCV_xi0_B1_1.csv <==
e,mu
0.000,0.990
0.000,0.938
0.000,0.896
0.001,0.860
0.001,0.826
0.002,0.795
0.002,0.766
0.003,0.739
0.004,0.713
0.004,0.689
0.006,0.665
0.007,0.643
0.008,0.621
0.009,0.600
0.010,0.580
0.012,0.561
0.014,0.543
0.015,0.525
0.017,0.507
0.019,0.490
0.021,0.474
0.023,0.458
0.025,0.443
0.028,0.428
0.030,0.414
0.033,0.400
0.035,0.386
0.038,0.373
0.041,0.360
0.044,0.347
0.047,0.335
0.050,0.323
0.053,0.312
0.056,0.301
0.060,0.290
0.063,0.279
0.067,0.269
0.070,0.259
0.074,0.249
0.078,0.240
0.082,0.230
0.086,0.221
0.090,0.213
0.095,0.204
0.099,0.196
0.104,0.188
0.108,0.180
0.113,0.172
0.118,0.165
0.123,0.158
0.128,0.151
0.133,0.144
0.138,0.138
0.143,0.131
0.149,0.125
0.154,0.119
0.160,0.113
0.165,0.107
0.171,0.102
0.177,0.097
0.183,0.091
0.189,0.087
0.195,0.082
0.202,0.077
0.208,0.073
0.215,0.068
0.221,0.064
0.228,0.060
0.235,0.056
0.242,0.052
0.249,0.049
0.256,0.045
0.263,0.042
0.270,0.039
0.278,0.036
0.285,0.033
0.293,0.030
0.300,0.028
0.308,0.025
0.316,0.023
0.324,0.020
0.332,0.018
0.340,0.016
0.349,0.014
0.357,0.013
0.366,0.011
0.374,0.010
0.383,0.008
0.392,0.007
0.401,0.006
0.410,0.005
0.419,0.004
0.428,0.003
0.437,0.002
0.447,0.002
0.456,0.001
0.466,0.001
0.475,0.000
0.485,0.000
0.495,0.000
0.505,0.000


==> figures/csv/MCV_xi0_B5_5.csv <==
e,mu
0.000,1.000
0.000,0.977
0.000,0.954
0.000,0.932
0.000,0.909
0.000,0.886
0.000,0.863
0.000,0.840
0.000,0.818
0.000,0.795
0.000,0.772
0.000,0.750
0.000,0.727
0.000,0.705
0.000,0.682
0.000,0.660
0.000,0.638
0.000,0.616
0.000,0.594
0.001,0.572
0.001,0.551
0.001,0.529
0.001,0.508
0.002,0.487
0.002,0.467
0.003,0.447
0.003,0.427
0.004,0.408
0.005,0.388
0.005,0.370
0.006,0.351
0.008,0.333
0.009,0.316
0.010,0.299
0.012,0.282
0.014,0.266
0.015,0.251
0.017,0.236
0.020,0.221
0.022,0.207
0.025,0.194
0.028,0.181
0.031,0.168
0.034,0.156
0.038,0.145
0.041,0.134
0.046,0.124
0.050,0.114
0.054,0.105
0.059,0.096
0.064,0.088
0.069,0.080
0.075,0.073
0.081,0.066
0.086,0.060
0.093,0.054
0.099,0.048
0.106,0.043
0.113,0.039
0.120,0.034
0.127,0.030
0.135,0.027
0.142,0.024
0.150,0.021
0.159,0.018
0.167,0.015
0.175,0.013
0.184,0.011
0.193,0.010
0.201,0.008
0.210,0.007
0.220,0.006
0.229,0.005
0.238,0.004
0.248,0.003
0.257,0.003
0.267,0.002
0.276,0.002
0.286,0.001
0.296,0.001
0.306,0.001
0.315,0.001
0.325,0.000
0.335,0.000
0.345,0.000
0.355,0.000
0.365,0.000
0.375,0.000
0.385,0.000
0.395,0.000
0.405,0.000
0.415,0.000
0.425,0.000
0.435,0.000
0.445,0.000
0.455,0.000
0.465,0.000
0.475,0.000
0.485,0.000
0.495,0.000
0.505,0.000


==> figures/csv/MCV_xi0_FICO.csv <==
e,mu
0.000,0.999
0.000,0.977
0.000,0.956
0.000,0.934
0.000,0.914
0.000,0.893
0.000,0.873
0.000,0.853
0.000,0.833
0.000,0.813
0.001,0.794
0.001,0.774
0.001,0.755
0.001,0.736
0.001,0.717
0.001,0.699
0.002,0.680
0.002,0.661
0.002,0.643
0.002,0.625
0.003,0.607
0.003,0.590
0.004,0.572
0.004,0.555
0.005,0.538
0.005,0.521
0.006,0.504
0.007,0.488
0.007,0.472
0.008,0.456
0.009,0.440
0.010,0.425
0.011,0.409
0.012,0.395
0.013,0.380
0.015,0.365
0.016,0.351
0.017,0.337
0.019,0.324
0.021,0.311
0.023,0.297
0.025,0.285
0.027,0.273
0.029,0.260
0.031,0.249
0.034,0.237
0.036,0.226
0.039,0.215
0.042,0.205
0.045,0.194
0.048,0.185
0.052,0.175
0.055,0.166
0.059,0.157
0.063,0.148
0.067,0.140
0.071,0.131
0.075,0.123
0.079,0.116
0.084,0.109
0.089,0.102
0.094,0.095
0.099,0.089
0.104,0.082
0.110,0.077
0.115,0.071
0.121,0.066
0.127,0.061
0.133,0.056
0.140,0.051
0.146,0.047
0.153,0.043
0.160,0.039
0.167,0.035
0.174,0.032
0.181,0.029
0.189,0.026
0.196,0.023
0.204,0.020
0.212,0.018
0.220,0.016
0.229,0.014
0.237,0.012
0.245,0.011
0.254,0.009
0.263,0.008
0.272,0.007
0.281,0.006
0.290,0.005
0.299,0.004
0.309,0.003
0.318,0.003
0.328,0.002
0.337,0.002
0.347,0.001
0.356,0.001
0.366,0.001
0.376,0.000
0.386,0.000
0.396,0.000
0.406,0.000


==> figures/csv/MCV_xi0_SAT.csv <==
e,mu
0.000,0.990
0.000,0.963
0.000,0.935
0.000,0.908
0.000,0.880
0.000,0.853
0.000,0.826
0.000,0.800
0.001,0.773
0.001,0.747
0.001,0.720
0.001,0.696
0.001,0.671
0.002,0.647
0.002,0.622
0.002,0.598
0.003,0.576
0.004,0.554
0.004,0.532
0.005,0.510
0.006,0.488
0.007,0.470
0.008,0.451
0.010,0.432
0.011,0.413
0.012,0.394
0.014,0.378
0.016,0.361
0.018,0.345
0.020,0.329
0.022,0.312
0.024,0.298
0.027,0.285
0.030,0.271
0.033,0.257
0.035,0.243
0.039,0.232
0.042,0.220
0.046,0.209
0.049,0.197
0.053,0.186
0.057,0.177
0.061,0.167
0.066,0.158
0.070,0.148
0.074,0.139
0.079,0.131
0.084,0.123
0.090,0.116
0.095,0.108
0.100,0.100
0.106,0.094
0.112,0.088
0.118,0.082
0.124,0.077
0.130,0.071
0.137,0.066
0.143,0.062
0.150,0.057
0.157,0.053
0.164,0.048
0.171,0.045
0.179,0.042
0.186,0.039
0.194,0.035
0.201,0.032
0.209,0.030
0.217,0.027
0.226,0.025
0.234,0.023
0.242,0.020
0.250,0.019
0.259,0.017
0.268,0.015
0.276,0.014
0.285,0.012
0.294,0.011
0.303,0.010
0.312,0.009
0.321,0.008
0.330,0.007
0.339,0.006
0.348,0.005
0.358,0.004
0.367,0.004
0.376,0.003
0.386,0.003
0.395,0.002
0.405,0.002
0.415,0.001
0.424,0.001
0.434,0.001
0.444,0.001
0.454,0.001
0.463,0.000
0.473,0.000
0.483,0.000
0.493,0.000
0.503,0.000
0.513,0.000
0.523,0.000


==> figures/csv/MCV_xi1_SAT.csv <==
e,mu
0.000,0.306
0.000,0.299
0.000,0.292
0.000,0.286
0.000,0.279
0.000,0.272
0.000,0.265
0.000,0.258
0.001,0.252
0.001,0.245
0.001,0.238
0.001,0.231
0.001,0.225
0.002,0.218
0.002,0.212
0.002,0.205
0.003,0.199
0.004,0.192
0.004,0.186
0.005,0.180
0.006,0.174
0.007,0.168
0.008,0.162
0.010,0.156
0.011,0.151
0.012,0.145
0.014,0.140
0.016,0.134
0.018,0.129
0.020,0.124
0.022,0.118
0.024,0.114
0.027,0.109
0.030,0.104
0.033,0.100
0.035,0.095
0.039,0.091
0.042,0.087
0.046,0.083
0.049,0.079
0.053,0.075
0.057,0.071
0.061,0.068
0.066,0.064
0.070,0.061
0.074,0.057
0.079,0.054
0.084,0.051
0.090,0.048
0.095,0.045
0.100,0.042
0.106,0.040
0.112,0.038
0.118,0.035
0.124,0.033
0.130,0.031
0.137,0.029
0.143,0.027
0.150,0.025
0.157,0.023
0.164,0.022
0.171,0.020
0.179,0.019
0.186,0.017
0.194,0.016
0.201,0.015
0.209,0.014
0.217,0.012
0.226,0.011
0.234,0.010
0.242,0.009
0.250,0.009
0.259,0.008
0.268,0.007
0.276,0.006
0.285,0.006
0.294,0.005
0.303,0.005
0.312,0.004
0.321,0.004
0.330,0.003
0.339,0.003
0.348,0.002
0.358,0.002
0.367,0.002
0.376,0.001
0.386,0.001
0.395,0.001
0.405,0.001
0.415,0.001
0.424,0.001
0.434,0.000
0.444,0.000
0.454,0.000
0.463,0.000
0.473,0.000
0.483,0.000
0.493,0.000
0.503,0.000
0.513,0.000
0.523,0.000


==> figures/csv/MCV_xi2_SAT.csv <==
e,mu
0.000,0.185
0.000,0.181
0.000,0.177
0.000,0.173
0.000,0.169
0.000,0.165
0.000,0.161
0.000,0.157
0.001,0.153
0.001,0.149
0.001,0.145
0.001,0.141
0.001,0.137
0.002,0.133
0.002,0.129
0.002,0.125
0.003,0.122
0.004,0.118
0.004,0.114
0.005,0.110
0.006,0.107
0.007,0.103
0.008,0.100
0.010,0.096
0.011,0.093
0.012,0.089
0.014,0.086
0.016,0.083
0.018,0.080
0.020,0.077
0.022,0.074
0.024,0.071
0.027,0.068
0.030,0.065
0.033,0.062
0.035,0.059
0.039,0.057
0.042,0.054
0.046,0.052
0.049,0.049
0.053,0.047
0.057,0.045
0.061,0.043
0.066,0.040
0.070,0.038
0.074,0.036
0.079,0.034
0.084,0.033
0.090,0.031
0.095,0.029
0.100,0.027
0.106,0.026
0.112,0.024
0.118,0.023
0.124,0.021
0.130,0.020
0.137,0.018
0.143,0.017
0.150,0.016
0.157,0.015
0.164,0.014
0.171,0.013
0.179,0.012
0.186,0.011
0.194,0.010
0.201,0.009
0.209,0.009
0.217,0.008
0.226,0.007
0.234,0.007
0.242,0.006
0.250,0.006
0.259,0.005
0.268,0.005
0.276,0.004
0.285,0.004
0.294,0.003
0.303,0.003
0.312,0.003
0.321,0.002
0.330,0.002
0.339,0.002
0.348,0.002
0.358,0.001
0.367,0.001
0.376,0.001
0.386,0.001
0.395,0.001
0.405,0.001
0.415,0.000
0.424,0.000
0.434,0.000
0.444,0.000
0.454,0.000
0.463,0.000
0.473,0.000
0.483,0.000
0.493,0.000
0.503,0.000
0.513,0.000
0.523,0.000


==> figures/csv/MCV_xi4_SAT.csv <==
e,mu
0.000,0.104
0.000,0.101
0.000,0.099
0.000,0.097
0.000,0.095
0.000,0.092
0.000,0.090
0.000,0.088
0.001,0.086
0.001,0.084
0.001,0.081
0.001,0.079
0.001,0.077
0.002,0.075
0.002,0.073
0.002,0.071
0.003,0.069
0.004,0.067
0.004,0.065
0.005,0.062
0.006,0.060
0.007,0.058
0.008,0.057
0.010,0.055
0.011,0.053
0.012,0.051
0.014,0.049
0.016,0.047
0.018,0.045
0.020,0.044
0.022,0.042
0.024,0.040
0.027,0.039
0.030,0.037
0.033,0.036
0.035,0.034
0.039,0.033
0.042,0.031
0.046,0.030
0.049,0.028
0.053,0.027
0.057,0.026
0.061,0.025
0.066,0.023
0.070,0.022
0.074,0.021
0.079,0.020
0.084,0.019
0.090,0.018
0.095,0.017
0.100,0.016
0.106,0.015
0.112,0.014
0.118,0.013
0.124,0.012
0.130,0.011
0.137,0.011
0.143,0.010
0.150,0.009
0.157,0.009
0.164,0.008
0.171,0.008
0.179,0.007
0.186,0.007
0.194,0.006
0.201,0.006
0.209,0.005
0.217,0.005
0.226,0.004
0.234,0.004
0.242,0.004
0.250,0.003
0.259,0.003
0.268,0.003
0.276,0.002
0.285,0.002
0.294,0.002
0.303,0.002
0.312,0.002
0.321,0.001
0.330,0.001
0.339,0.001
0.348,0.001
0.358,0.001
0.367,0.001
0.376,0.001
0.386,0.000
0.395,0.000
0.405,0.000
0.415,0.000
0.424,0.000
0.434,0.000
0.444,0.000
0.454,0.000
0.463,0.000
0.473,0.000
0.483,0.000
0.493,0.000
0.503,0.000
0.513,0.000
0.523,0.000


==> figures/csv/PV_xi1_SAT.csv <==
e,mu
0.523,0.000
0.045,0.422
0.025,0.504
0.018,0.559
0.014,0.601
0.011,0.634
0.010,0.662
0.008,0.684
0.007,0.704
0.007,0.721
0.006,0.736
0.005,0.749
0.005,0.760
0.004,0.789
0.003,0.822
0.001,0.901


==> figures/csv/PV_xi2_SAT.csv <==
e,mu
0.523,0.000
0.045,0.315
0.025,0.409
0.018,0.476
0.014,0.527
0.011,0.568
0.010,0.602
0.008,0.630
0.007,0.653
0.007,0.674
0.006,0.692
0.005,0.708
0.005,0.722
0.004,0.756
0.003,0.796
0.001,0.889


==> figures/csv/PV_xi4_SAT.csv <==
e,mu
0.523,0.000
0.045,0.229
0.025,0.329
0.018,0.403
0.014,0.461
0.011,0.507
0.010,0.546
0.008,0.578
0.007,0.606
0.007,0.629
0.006,0.650
0.005,0.668
0.005,0.685
0.004,0.724
0.003,0.770
0.001,0.877


==> figures/csv/baseline_SAT.csv <==
e,mu
0,1
0.523,0

